Hydrogen Storage by Polylithiated Molecules and Nanostructures

We study polylithiated molecules as building blocks for hydrogen storage materials, using first-principles calculations. $\clifour$ and $\olitwo$ bind 12 and 10 hydrogen molecules, respectively, with an average binding energy of 0.10 and 0.13 eV, leading to gravimetric densities of 37.8 and 40.3 weight % H. Bonding between Li and C or O is strongly polar and $\hyd$ molecules attach to the partially charged Li atoms without dissociating, which is favorable for (de)hydrogenation kinetics. CLi$_n$ and OLi$_m$ molecules can be chemically bonded to graphene sheets to hinder the aggregation of such molecules. In particular B or Be doped graphene strongly bind the molecules without seriously affecting the hydrogen binding energy. It still leads to a hydrogen storage capacity in the range 5-8.5 wt % H.

==> source/latex/achemso/achemso.txt <==
FILE QUARANTINED
----------------

Microsoft Antigen for Exchange removed a file since it was found to match a filter.
File name: "achemso.tds.xxx->achemso.ins"
Filter name: "FILE FILTER= Acs File Blocks: *.ins"


==> source/latex/achemso/natmove.txt <==
FILE QUARANTINED
----------------

Microsoft Antigen for Exchange removed a file since it was found to match a filter.
File name: "achemso.tds.xxx->natmove.ins"
Filter name: "FILE FILTER= Acs File Blocks: *.ins"

